FaSS-MVS -- Fast Multi-View Stereo with Surface-Aware Semi-Global Matching from UAV-borne Monocular Imagery

With FaSS-MVS, we present an approach for fast multi-view stereo with surface-aware Semi-Global Matching that allows for rapid depth and normal map estimation from monocular aerial video data captured by UAVs. The data estimated by FaSS-MVS, in turn, facilitates online 3D mapping, meaning that a 3D map of the scene is immediately and incrementally generated while the image data is acquired or being received. FaSS-MVS is comprised of a hierarchical processing scheme in which depth and normal data, as well as corresponding confidence scores, are estimated in a coarse-to-fine manner, allowing to efficiently process large scene depths which are inherent to oblique imagery captured by low-flying UAVs. The actual depth estimation employs a plane-sweep algorithm for dense multi-image matching to produce depth hypotheses from which the actual depth map is extracted by means of a surface-aware semi-global optimization, reducing the fronto-parallel bias of SGM. Given the estimated depth map, the pixel-wise surface normal information is then computed by reprojecting the depth map into a point cloud and calculating the normal vectors within a confined local neighborhood. In a thorough quantitative and ablative study we show that the accuracies of the 3D information calculated by FaSS-MVS is close to that of state-of-the-art approaches for offline multi-view stereo, with the error not even being one magnitude higher than that of COLMAP. At the same time, however, the average run-time of FaSS-MVS to estimate a single depth and normal map is less than 14 % of that of COLMAP, allowing to perform an online and incremental processing of Full-HD imagery at 1-2 Hz.

==> figures/diffPlane_qual_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diffPlane_qual_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{723.66138849bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3991818)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diffPlane_qual_comparison.pdf}}%
    \put(0.09749268,0.38448333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reference image\end{tabular}}}}%
    \put(0.39783763,0.38448333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fronto-parallel sampling\end{tabular}}}}%
    \put(0.78759023,0.38448333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Horizontal sampling\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/postfilteringAccCpl_pgSGM.txt <==
# pgSGM
# Dog-Cpl Dog-Acc Geom-Cpl Geom-Acc Dog-Geom-Cpl Dog-Geom-Acc No-Cpl No-Acc
0.687621141666667	0.77888895		0.678392915	0.88440432		0.4111105225	0.9158883375		0.9853593625	0.686447270833333
0.684893010416667	0.7754058625		0.67798641	0.883790945		0.4110043175	0.9155738525		0.9775329375	0.6808309875
0.681126364583333	0.770574239583333		0.677112405	0.8824138325		0.41071149	0.914712415		0.964659864583333	0.671452704166667
0.673709833333333	0.761204210416667		0.6745268625	0.8781288		0.4098065525	0.91193273		0.9411059375	0.6540297375
0.641201810416667	0.718472641666667		0.65643209	0.847369895		0.4011038975	0.8846434975		0.862809654166667	0.59612951875
0.41107095625	0.443370629166667		0.4710752625	0.581729635		0.307192895	0.64944397		0.455142925	0.309254464583333




==> figures/postfilteringAccCpl_piSGM.txt <==
# piSGM
# Dog-Cpl Dog-Acc Geom-Cpl Geom-Acc Dog-Geom-Cpl Dog-Geom-Acc No-Cpl No-Acc
0.68748898125	0.778716727083333		0.6572328625	0.8833973125		0.40040028	0.9149917425		0.98499518125	0.6861723875
0.684759491666667	0.775247120833333		0.656794905	0.8827268475		0.400280865	0.9146364675		0.97718936875	0.6805811625
0.680935591666667	0.770349866666667		0.6559104475	0.881316615		0.399977755	0.913737365		0.964204652083333	0.671110110416667
0.6733237125	0.760744854166667		0.6533291975	0.87696866		0.3990491225	0.91086727		0.940148620833333	0.653293870833333
0.640343802083333	0.717489152083333		0.635128985	0.8453579625		0.3902056175	0.88285401		0.86109010625	0.594886002083333
0.41406073125	0.446831572916667		0.46851547	0.5983928525		0.3044997075	0.66202185		0.455750816666667	0.30984303125






==> figures/postfilteringAccCpl_snSGM.txt <==
# snSGM
# Dog-Cpl Dog-Acc Geom-Cpl Geom-Acc Dog-Geom-Cpl Dog-Geom-Acc No-Cpl No-Acc
0.68746041875	0.778679329166667		0.655951635	0.8835071675		0.399971245	0.914679165		0.9850302125	0.686204595833333
0.684738291666667	0.775224520833333		0.6555186725	0.88284146		0.3998495375	0.9143183775		0.977139985416667	0.680551347916667
0.6809012375	0.770305429166667		0.6546251825	0.88140896		0.399541485	0.9133974625		0.964036116666667	0.670988839583333
0.6732952375	0.760707535416667		0.65202594	0.87702754		0.3985994075	0.910491085		0.939856427083333	0.65308184375
0.64037044375	0.7175023375		0.633816915	0.845306045		0.389717135	0.88235195		0.861209014583333	0.59495464375
0.416664860416667	0.449754441666667		0.471623475	0.6038745275		0.305757725	0.6653945025		0.461314083333333	0.313643697916667




==> figures/sgmxRoc3DOMcity.txt <==
# Density	pgSGM	piSGM	snSGM
0.05	0.038928571428572	0.023619047619048	0.020738095238095
0.1	0.0292	0.026166666666667	0.023014285714286
0.15	0.026266666666667	0.027742857142857	0.024614285714286
0.2	0.025166666666667	0.029052380952381	0.025857142857143
0.25	0.024776190476191	0.030204761904762	0.026904761904762
0.3	0.024790476190476	0.031247619047619	0.027880952380952
0.35	0.025033333333333	0.032176190476191	0.028785714285714
0.4	0.025480952380952	0.033090476190476	0.029633333333333
0.45	0.026	0.033990476190476	0.030495238095238
0.5	0.02662380952381	0.034895238095238	0.031357142857143
0.55	0.027409523809524	0.035819047619048	0.0322
0.6	0.028276190476191	0.036733333333333	0.033071428571429
0.65	0.029276190476191	0.037614285714286	0.033928571428572
0.7	0.030433333333333	0.038457142857143	0.034785714285714
0.75	0.031671428571429	0.039271428571429	0.035680952380952
0.8	0.033209523809524	0.040104761904762	0.036695238095238
0.85	0.035285714285714	0.041104761904762	0.038147619047619
0.9	0.038752380952381	0.042709523809524	0.043514285714286
0.95	0.048347619047619	0.0479	0.051380952380952
1	0.048909523809524	0.051942857142857	0.052042857142857




==> figures/sgmxRocDTU.txt <==
# Density	pgSGM	piSGM	snSGM
0.05	0.147385	0.14608	0.118235
0.1	0.1276	0.138305	0.116855
0.15	0.12177	0.13453	0.116275
0.2	0.11878	0.13217	0.11594
0.25	0.1174	0.130615	0.115765
0.3	0.11633	0.12952	0.11569
0.35	0.115725	0.128785	0.115685
0.4	0.11534	0.128275	0.115705
0.45	0.115165	0.12795	0.11577
0.5	0.11513	0.127755	0.11592
0.55	0.115255	0.12772	0.11618
0.6	0.11552	0.127765	0.11671
0.65	0.116025	0.127995	0.117595
0.7	0.116805	0.128375	0.1189
0.75	0.11801	0.129	0.120815
0.8	0.119805	0.129885	0.12559
0.85	0.122515	0.131085	0.135545
0.9	0.12988	0.13271	0.14592
0.95	0.14134	0.136105	0.145595
1	0.137185	0.13898	0.138795



==> figures/sgmx_qual_comparison_3DOMcity-edited_bak.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sgmx_qual_comparison_3DOMcity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{704.40577229bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.28795364)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \begin{large}
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sgmx_qual_comparison_3DOMcity.pdf}}%
    \put(0.215,1.27285337){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference image\end{tabular}}}}%
    \put(0.5,1.27285337){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ground truth depth\end{tabular}}}}%
    \put(0.785,1.27285337){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ground truth normal\end{tabular}}}}%
    \put(0.215,0.92182712){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\piSGM\end{tabular}}}}%
    \put(0.5,0.92182712){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\snSGM\end{tabular}}}}%
    \put(0.785,0.92182712){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\pgSGM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sgmx_qual_comparison_3DOMcity.pdf}}%
    \end{large}
  \end{picture}%
\endgroup%


==> figures/sgmx_qual_comparison_3DOMcity.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sgmx_qual_comparison_3DOMcity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{819.9312946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.11284001)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sgmx_qual_comparison_3DOMcity.pdf}}%
    \put(0.14357774,1.09986732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Groundtruth depth\end{tabular}}}}%
    \put(0.39180645,1.09821238){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Groundtruth normal\end{tabular}}}}%
    \put(0.63927236,1.09986732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference image\end{tabular}}}}%
    \put(0.14321924,0.79716658){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Depth\end{tabular}}}}%
    \put(0.391448,0.79551163){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Normal\end{tabular}}}}%
    \put(0.63963087,0.79551163){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Confidence\end{tabular}}}}%
    \put(0.0129727,0.65637571){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\piSGM\end{tabular}}}}}%
    \put(0.01380642,0.39342882){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\snSGM\end{tabular}}}}}%
    \put(0.01282263,0.13048198){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\pgSGM\end{tabular}}}}}%
    \put(0.8874245,0.79716658){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Depth Difference\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/sgmx_qual_comparison_DTU-edited_bak.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sgmx_qual_comparison_DTU.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.32680049bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.07771009)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \begin{large}
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sgmx_qual_comparison_DTU.pdf}}%
    \put(0.165,1.06279866){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reference image\end{tabular}}}}%
    \put(0.5,1.06279866){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ground truth depth\end{tabular}}}}%
    \put(0.825,1.05899414){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ground truth normal\end{tabular}}}}%
    \put(0.165,0.76212425){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\piSGM\end{tabular}}}}%
    \put(0.5,0.75986262){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\snSGM\end{tabular}}}}%
    \put(0.825,0.76212425){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\pgSGM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sgmx_qual_comparison_DTU.pdf}}%
    \end{large}
  \end{picture}%
\endgroup%


==> figures/use-case_qual_results.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'use-case_qual_results.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{715.51801066bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65886767)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{use-case_qual_results.pdf}}%
    \put(0.01566098,0.66881392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reference Image\end{tabular}}}}%
    \put(0.2272439,0.66881392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}COLMAP depth\end{tabular}}}}%
    \put(0.43476643,0.66881392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\piSGM depth\end{tabular}}}}%
    \put(0.62944866,0.66881392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\piSGM normal\end{tabular}}}}%
    \put(0.81017751,0.66956263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\piSGM confidence\end{tabular}}}}%
  \end{picture}%
\endgroup%

